Learning to Blame: Localizing Novice Type Errors with Data-Driven Diagnosis

Localizing type errors is challenging in languages with global type inference, as the type checker must make assumptions about what the programmer intended to do. We introduce Nate, a data-driven approach to error localization based on supervised learning. Nate analyzes a large corpus of training data -- pairs of ill-typed programs and their "fixed" versions -- to automatically learn a model of where the error is most likely to be found. Given a new ill-typed program, Nate executes the model to generate a list of potential blame assignments ranked by likelihood. We evaluate Nate by comparing its precision to the state of the art on a set of over 5,000 ill-typed OCaml programs drawn from two instances of an introductory programming course. We show that when the top-ranked blame assignment is considered, Nate's data-driven model is able to correctly predict the exact sub-expression that should be changed 72% of the time, 28 points higher than OCaml and 16 points higher than the state-of-the-art SHErrLoc tool. Furthermore, Nate's accuracy surpasses 85% when we consider the top two locations and reaches 91% if we consider the top three.

==> data/fa15-baseline.csv <==
tool,year,top-1,top-2,top-3,total
baseline,fa15,0.296,0.464,0.578,2365


==> data/fa15-mycroft-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
mycroft,fa15,.,mycroft,0.380,0.577,0.662,0.490,2083


==> data/fa15-ocaml-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
ocaml,fa15,.,ocaml,0.435,0.435,0.435,0.219,2328


==> data/fa15-op+context+type+size-decision-tree-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/decision-tree,fa15,op+context+type+size,decision-tree,0.685,0.818,0.879,0.647,2365


==> data/fa15-op+context+type+size-hidden-10-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/hidden-10,fa15,op+context+type+size,hidden-10,0.685,0.827,0.893,0.675,2365


==> data/fa15-op+context+type+size-hidden-500-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/hidden-500,fa15,op+context+type+size,hidden-500,0.701,0.841,0.907,0.696,2365


==> data/fa15-op+context+type+size-linear-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/linear,fa15,op+context+type+size,linear,0.598,0.784,0.851,0.625,2365


==> data/fa15-op+context+type+size-random-forest-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/random-forest,fa15,op+context+type+size,random-forest,0.694,0.817,0.871,0.640,2365


==> data/fa15-sherrloc-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
sherrloc,fa15,.,sherrloc,0.561,0.755,0.833,0.647,1912


==> data/sp14-baseline.csv <==
tool,year,top-1,top-2,top-3,total
baseline,sp14,0.307,0.476,0.589,2712


==> data/sp14-mycroft-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
mycroft,sp14,.,mycroft,0.424,0.606,0.682,0.507,2360


==> data/sp14-ocaml-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
ocaml,sp14,.,ocaml,0.448,0.448,0.448,0.227,2652


==> data/sp14-op+context+type+size-decision-tree-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/decision-tree,sp14,op+context+type+size,decision-tree,0.687,0.826,0.884,0.666,2712


==> data/sp14-op+context+type+size-hidden-10-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/hidden-10,sp14,op+context+type+size,hidden-10,0.692,0.845,0.897,0.702,2712


==> data/sp14-op+context+type+size-hidden-500-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/hidden-500,sp14,op+context+type+size,hidden-500,0.736,0.864,0.915,0.720,2712


==> data/sp14-op+context+type+size-linear-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/linear,sp14,op+context+type+size,linear,0.627,0.807,0.866,0.637,2712


==> data/sp14-op+context+type+size-random-forest-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
op+context+type+size/random-forest,sp14,op+context+type+size,random-forest,0.702,0.836,0.888,0.671,2712


==> data/sp14-sherrloc-results.csv <==
tool,year,features,model,top-1,top-2,top-3,recall,total
sherrloc,sp14,.,sherrloc,0.550,0.756,0.846,0.659,2262


==> models/hidden-500-op+context+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+context+size,0.713,0.836,0.903,0.695


==> models/hidden-500-op+context+type+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+context+type+size,0.773,0.883,0.929,0.737


==> models/hidden-500-op+context+type.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+context+type,0.772,0.882,0.929,0.735


==> models/hidden-500-op+context.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+context,0.711,0.834,0.901,0.693


==> models/hidden-500-op+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+size,0.590,0.742,0.831,0.583


==> models/hidden-500-op+slice-no-slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+slice-no-slice,0.287,0.434,0.538,0.346


==> models/hidden-500-op+slice-only-slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+slice-only-slice,0.544,0.704,0.808,0.571


==> models/hidden-500-op+slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+slice,0.528,0.694,0.799,0.560


==> models/hidden-500-op+type+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+type+size,0.740,0.855,0.912,0.708


==> models/hidden-500-op+type.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op+type,0.735,0.847,0.905,0.699


==> models/hidden-500-op.cross.csv <==
model,features,top-1,top-2,top-3,recall
hidden-500,op,0.552,0.707,0.815,0.576


==> models/linear-op+context+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+context+size,0.598,0.779,0.849,0.624


==> models/linear-op+context+type+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+context+type+size,0.617,0.796,0.870,0.647


==> models/linear-op+context+type.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+context+type,0.622,0.796,0.869,0.647


==> models/linear-op+context.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+context,0.600,0.775,0.849,0.625


==> models/linear-op+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+size,0.552,0.713,0.819,0.576


==> models/linear-op+slice-no-slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+slice-no-slice,0.245,0.408,0.526,0.333


==> models/linear-op+slice-only-slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+slice-only-slice,0.536,0.697,0.811,0.573


==> models/linear-op+slice.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+slice,0.453,0.638,0.747,0.495


==> models/linear-op+type+size.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+type+size,0.604,0.765,0.845,0.617


==> models/linear-op+type.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op+type,0.609,0.763,0.842,0.616


==> models/linear-op.cross.csv <==
model,features,top-1,top-2,top-3,recall
linear,op,0.546,0.702,0.812,0.574


==> study/study-data/Types_Study_1_A_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
01,1,01@example.com,-3.0,Graded,3438387,2017-06-06 10:20:34 -0700,00:00:00,0,0.0,-1.0,-1.0,-1.0,0.0,0.0
02,2,02@example.com,3.0,Graded,3438388,2017-06-06 10:20:34 -0700,00:00:00,0,0.0,0.0,1.0,0.0,1.0,1.0
03,3,03@example.com,6.0,Graded,3438389,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
04,4,04@example.com,-1.0,Graded,3438390,2017-06-06 10:20:34 -0700,00:00:00,0,0.0,-1.0,0.0,0.0,0.0,0.0
05,5,05@example.com,3.0,Graded,3438391,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,-1.0
06,6,06@example.com,4.0,Graded,3438392,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,0.0
07,7,07@example.com,6.0,Graded,3438393,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
08,8,08@example.com,6.0,Graded,3438394,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
09,9,09@example.com,6.0,Graded,3438395,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
10,10,10@example.com,2.0,Graded,3438396,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,-1.0,-1.0
11,11,11@example.com,6.0,Graded,3438397,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
12,12,12@example.com,3.0,Graded,3438398,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,-1.0
13,13,13@example.com,1.0,Graded,3438399,2017-06-06 10:20:34 -0700,00:00:00,0,0.0,0.0,1.0,1.0,0.0,-1.0
14,14,14@example.com,6.0,Graded,3438400,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
15,15,15@example.com,6.0,Graded,3438401,2017-06-06 10:20:34 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0


==> study/study-data/Types_Study_1_B_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
16,16,16@example.com,4.0,Graded,3438402,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,-1.0
17,17,17@example.com,6.0,Graded,3438403,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
18,18,18@example.com,4.0,Graded,3438404,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,0.0,1.0,0.0
19,19,19@example.com,3.0,Graded,3438405,2017-06-06 10:23:12 -0700,00:00:00,0,0.0,1.0,1.0,1.0,0.0,0.0
20,20,20@example.com,6.0,Graded,3438406,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
21,21,21@example.com,2.0,Graded,3438407,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,0.0,0.0,0.0,0.0,1.0
22,22,22@example.com,6.0,Graded,3438408,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
23,23,23@example.com,6.0,Graded,3438409,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
24,24,24@example.com,6.0,Graded,3438410,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
25,25,25@example.com,6.0,Graded,3438411,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
26,26,26@example.com,4.0,Graded,3438412,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,0.0
27,27,27@example.com,3.0,Graded,3438413,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,-1.0
28,28,28@example.com,0.0,Graded,3438414,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,0.0,0.0,0.0,0.0,-1.0
29,29,29@example.com,6.0,Graded,3438415,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
30,30,30@example.com,4.0,Graded,3438416,2017-06-06 10:23:12 -0700,00:00:00,0,0.0,1.0,1.0,1.0,1.0,0.0
31,31,31@example.com,6.0,Graded,3438417,2017-06-06 10:23:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0


==> study/study-data/Types_Study_2_A_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
01,1,01@example.com,-1.0,Graded,3438476,2017-06-06 10:25:36 -0700,00:00:00,0,0.0,-1.0,-1.0,-1.0,1.0,1.0
02,2,02@example.com,3.0,Graded,3438477,2017-06-06 10:25:36 -0700,00:00:00,0,0.0,0.0,1.0,0.0,1.0,1.0
03,3,03@example.com,6.0,Graded,3438478,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
04,4,04@example.com,3.0,Graded,3438479,2017-06-06 10:25:36 -0700,00:00:00,0,0.0,0.0,1.0,0.0,1.0,1.0
05,5,05@example.com,4.0,Graded,3438480,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,-1.0,1.0,1.0,1.0,1.0
06,6,06@example.com,4.0,Graded,3438481,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,-1.0,1.0,1.0,1.0,1.0
07,7,07@example.com,4.0,Graded,3438482,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,-1.0,1.0,1.0,1.0,1.0
08,8,08@example.com,6.0,Graded,3438483,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
09,9,09@example.com,6.0,Graded,3438484,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
10,10,10@example.com,6.0,Graded,3438485,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
11,11,11@example.com,6.0,Graded,3438486,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
12,12,12@example.com,6.0,Graded,3438487,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
13,13,13@example.com,4.0,Graded,3438488,2017-06-06 10:25:36 -0700,00:00:00,0,0.0,0.0,1.0,1.0,1.0,1.0
14,14,14@example.com,6.0,Graded,3438489,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
15,15,15@example.com,6.0,Graded,3438490,2017-06-06 10:25:36 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0


==> study/study-data/Types_Study_2_B_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
16,16,16@example.com,5.0,Graded,3438492,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,0.0
17,17,17@example.com,6.0,Graded,3438493,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
18,18,18@example.com,6.0,Graded,3438494,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
19,19,19@example.com,2.0,Graded,3438495,2017-06-06 10:28:24 -0700,00:00:00,0,0.0,0.0,1.0,1.0,0.0,0.0
20,20,20@example.com,6.0,Graded,3438496,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
21,21,21@example.com,3.0,Graded,3438497,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,0.0,0.0,0.0,1.0,1.0
22,22,22@example.com,6.0,Graded,3438498,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
23,23,23@example.com,6.0,Graded,3438499,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
24,24,24@example.com,6.0,Graded,3438500,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
25,25,25@example.com,6.0,Graded,3438501,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
26,26,26@example.com,4.0,Graded,3438502,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,0.0
27,27,27@example.com,3.0,Graded,3438503,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,-1.0
28,28,28@example.com,0.0,Graded,3438504,2017-06-06 10:28:24 -0700,00:00:00,0,0.0,0.0,0.0,0.0,0.0,0.0
29,29,29@example.com,6.0,Graded,3438505,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
30,30,30@example.com,6.0,Graded,3438506,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
31,31,31@example.com,6.0,Graded,3438507,2017-06-06 10:28:24 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0


==> study/study-data/Types_Study_A_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
01,1,01@example.com,-3.0,Graded,3413836,2017-05-31 14:13:12 -0700,00:00:00,0,0.0,-1.0,-1.0,-1.0,0.0,0.0
02,2,02@example.com,4.0,Graded,3413837,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,0.0,1.0,0.0,1.0,1.0
03,3,03@example.com,6.0,Graded,3413838,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
04,4,04@example.com,1.0,Graded,3413839,2017-05-31 14:13:12 -0700,00:00:00,0,0.0,-1.0,1.0,1.0,0.0,0.0
05,5,05@example.com,3.0,Graded,3413840,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,-1.0
06,6,06@example.com,4.0,Graded,3413841,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,0.0
07,7,07@example.com,6.0,Graded,3413842,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
08,8,08@example.com,6.0,Graded,3413843,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
09,9,09@example.com,6.0,Graded,3413844,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
10,10,10@example.com,2.0,Graded,3413845,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,-1.0,-1.0
11,11,11@example.com,6.0,Graded,3413846,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
12,12,12@example.com,2.0,Graded,3413847,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,-1.0,1.0,1.0,0.0,0.0
13,13,13@example.com,2.0,Graded,3413848,2017-05-31 14:13:12 -0700,00:00:00,0,0.0,0.0,1.0,1.0,0.0,0.0
14,14,14@example.com,6.0,Graded,3413849,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
15,15,15@example.com,6.0,Graded,3413850,2017-05-31 14:13:12 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0


==> study/study-data/Types_Study_B_scores.csv <==
Name,SID,Email,Total Score,Status,Submission ID,Submission Time,Lateness (H:M:S),View Count,1: sepConcat explain (1.0 pts),2: sepConcat fix (1.0 pts),3: padZero explain (1.0 pts),4: padZero fix (1.0 pts),5: mulByDigit explain (1.0 pts),6: mulByDigit fix (1.0 pts)
16,16,16@example.com,4.0,Graded,3413819,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,-1.0
17,17,17@example.com,6.0,Graded,3413820,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
18,18,18@example.com,6.0,Graded,3413821,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
19,19,19@example.com,2.0,Graded,3413822,2017-05-31 14:11:47 -0700,00:00:00,0,0.0,0.0,1.0,1.0,0.0,0.0
20,20,20@example.com,6.0,Graded,3413823,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
21,21,21@example.com,2.0,Graded,3413824,2017-05-31 14:11:47 -0700,00:00:00,0,0.0,0.0,0.0,0.0,1.0,1.0
22,22,22@example.com,6.0,Graded,3413825,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
23,23,23@example.com,6.0,Graded,3413826,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
24,24,24@example.com,6.0,Graded,3413827,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
25,25,25@example.com,6.0,Graded,3413828,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
26,26,26@example.com,4.0,Graded,3413829,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,0.0,0.0
27,27,27@example.com,4.0,Graded,3413830,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,-1.0
28,28,28@example.com,0.0,Graded,3413831,2017-05-31 14:11:47 -0700,00:00:00,0,0.0,0.0,0.0,0.0,0.0,0.0
29,29,29@example.com,6.0,Graded,3413832,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0
30,30,30@example.com,5.0,Graded,3413833,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,0.0
31,31,31@example.com,6.0,Graded,3413834,2017-05-31 14:11:47 -0700,00:00:00,0,1.0,1.0,1.0,1.0,1.0,1.0

